Evaluation of Parameterized Quantum Circuits with Cross-Resonance Pulse-Driven Entanglers

Variational Quantum Algorithms (VQAs) have emerged as a powerful class of algorithms that is highly suitable for noisy quantum devices. Therefore, investigating their design has become key in quantum computing research. Previous works have shown that choosing an effective parameterized quantum circuit (PQC) or ansatz for VQAs is crucial to their overall performance, especially on near-term devices. In this paper, we utilize pulse-level access to quantum machines and our understanding of their two-qubit interactions to optimize the design of two-qubit entanglers in a manner suitable for VQAs. Our analysis results show that pulse-optimized ansatze reduce state preparation times by more than half, maintain expressibility relative to standard PQCs, and are more trainable through local cost function analysis. Our algorithm performance results show that in three cases, our PQC configuration outperforms the base implementation. Our algorithm performance results, executed on IBM Quantum hardware, demonstrate that our pulse-optimized PQC configurations are more capable of solving MaxCut and Chemistry problems compared to a standard configuration.

==> transcripts.txt <==
from nereeja:
Why every 2-qubit gate has a different duration?
the reason
being
is that
the two qubits every pair of qubits has
a different j
coupling them as well as different qubit
frequencies so different detunings
between those qubits you also need to
think about the spectators of those
qubits because we don't want to be
accidentally driving wrong and tangling
operations
and so what we do on the back end when
we're preparing a device to uh release
is we optimize the length of every gate
on about on a given system
so we do this by sweeping the length of
the gate
recalibrating and then calculating both
the error per gate or the epg
as well as
we measure how much we believe that gate
has leaked out of the zero one
computational subspace in randomized
benchmarking sequences which you'll be
hearing about in a different seminar
and so because of this optimization
we're really able to
reduce the gate error
across the board by picking the best
width for every pair and so that's why
you'll see a lot of variation so if you
look at a particular system and you see
that one gate is very very slow you
might be able to sort of understand why
that's the case by looking at the
frequencies of the qubits themselves and
so
typically the most common reason why we
might have one slow two cubic gate is
because we're approaching a collision a
sort of cubic cubic collision
with those two qubits and so i just put
one example of what collisions are or
what i'm referring to but yeah you can
definitely see a lot more detail in this
paper from 2018
by one of my colleagues
but the idea is that uh in this case i
have three qubits in a line q one two
and three
ideally i would like to drive the
transition between qubit two the with
the keeping qubit two as a control qubit
and qubit one is a target qubit however
if i try to do that i will be actually
also accidentally driving an entangling
operation with qubit 3 at the same time
so as a result i need to reverse the
gate direction and keep q2 as my target
qubit this is going to result in overall
slower gait but i will still be able to
find a width an amplitude for that cr
interaction
that reduces the error per gate without
sacrificing performance of the the three
qubits together
and so
i hope that gives you some insight into
like why
the two cubic gates vary across the
board and why when if you are interested
in
doing like a three qubit or small number
of qubit
operation you might want to focus on a
particular uh subset of a device for
example maybe the one with the best
coherence
or the ones with the fastest gates
so
uh this is sort of the mitigation of
collisions
or we can do
after the device has been selected uh
everything i've discussed so far
has been the two qubit oh sorry it's
been the echoed cross resonance game
um
recently you've come out
we've uh sort of
reinvestigated the unequivocal version
which we're going to call the direct
seamless
uh in figure a you can see the
difference in pulse shape between the
two the top one is the one we've been
seeing where you have this large
cross resonance gate as well as this
rotary on the target qubit
and then we need to have a pi post in
the middle for the echo with the direct
gate it's going to end up being
effectively short it is going to end up
being faster overall
uh there is just going to be one single
pulse there is no echo in the middle but
we are going to still include a rotary
pulse on the target for the same reasons
that i just discussed
and so for this one
with some pretty careful calibration
routines
um and additional frame changes to
correct the remaining errors
we can again see
we can we see improved uh performance
here and this was uh first published
this specific pulse shape was published
in
i guess earlier this year and was used
for the higher quantum volume
benchmarking
and so what we can see here is with this
faster gate again with the same pair of
qubits here just testing a few
the echoed gate versus that we're able
to see lower gate error and again faster
gates
um so this is of course uh
very recent work and we're working on
improving these as well as uh getting
them deployed on systems today it is
more challenging than the echoed cross
resonance skate because that echo and
the cross presence
provides a lot of stability to the pulse
and so this is again an area of ongoing
work
uh that specific gate which we used
which does not have the echo
in the middle was used for the qv64 and
later 128 benchmarking of ibm systems so
if you do see those numbers on a
system that's sort of the pulse shaping
that we're using
along with single qubit gates uh to
achieve that
uh so this uh was a
benchmark from a while ago showing the
improvements in montreal but we can uh
also see that on other systems together
today
so that improvement along with the
addition of dynamical decoupling as well
as other optimization
including in the compiler and for
readout has really sort of led to that
improvement and so
there are two flavors of crumb
of the two-qubit gate that i just
demonstrated
each of them has their own calibration
routines has their own parameters which
we would need to optimize but let's just
to focus on one for the echoed gate
there are four parameters which we
continuously monitor and optimize to
ensure that we're giving as good a gate
as possible
so this is the amplitude and phase of
each of those pulses the control
cross resonance pulse as well as the
target pulse and so we sort of add that
onto our list of what parameters that
we're calibrating and maintaining
so
well with that let's get up to the final
section
which is okay so we've performed these
single qubit gates we can perform two
qubit gates so we can run our whole
circuit but how are we going to do the
readout at the end of the day or
you know in the middle of our circuit
for a conditional reset operation
um
as i mentioned before
the
qubit is going to interact with the
environment or we're going to read it
out via a coupling resonator so this
readout resonator and this is sort of
the fundamental of circuit qed or cavity
qed coupling a qubit to this resonator
is going to
um
depending on the coupling strength g
you're going to have this interaction
between them
again a very analogous to cavity qed
it's going to have an effective genes
coming it's hamiltonian where you can
control that interaction by in our
systems by changing the coupling
capacitor and so what we're going to do
is we're sort of in the dispersive
regime
okay
we have our qubit resonator system all
on the quantum processor cooled in our
fridges we're going to send control
pulses at the cubit frequencies so
around 5 gigahertz and then we're going
to send readout pulses at the readout
frequency which is typically around 7
gigahertz so again this is a very
dispersive interaction between the
qubits and the resonators that they're
coupled to
when we do that
the pulse that we apply for the readout
we're going to measure it on the output
and we're going to look at the
there's going to be a state dependent
shift
of that resonate of that output pulse
and using that we're going to
discriminate was it in the zero state
was it in the one state
um
so we're going to acquire that pulse
that comes on the
output amplify it with our quantum
quantum limited amplifiers as well as
our room temperature electronics
digitize it and then classify it as
either a zero or one in hardware
and so what you can see uh just from
this is that depending on if it's in the
zero state or one state we're going to
have this sort of two chi interaction
or two coupling shift between between
the qubit
and the cavity and so we're going to use
that very slight interaction that very
slight
um shift that's imparted on the output
pulse to do our discrimination for us
and so
uh without getting into too much detail
uh
there's a lot there's a large body of
work on how to improve this and how to
how to do this but really what we're
going to see at the end of the day is
that uh
when we look in iq space
at that integrated pulse that's coming
out so that integrated waveform we're
going to either see uh
we're going to see a difference or sort
of a distinction between
on that phase
it's going to be the same amplitude but
the phase is changing
it fits in the zero state at one state
so this again is sort of dispersive
readout and
the separation between those red and
blue
uh histograms or blend blue clouds is
going to depend on how many photons
we're putting in the cavity to perform
the measurement
so if you use more photons
you'll get a stronger signal however
you'll also be driving
uh
back action towards the qubit so you'll
also be driving sort of this high
this high photon number readout which is
not really something that we want we
ideally want the
performance the action of a readout to
not then
cause the qubit state to decay beyond
the initial projection
and so
something that's been
work that's been sort of described
recently uh in
in this archive paper
is the work that's gone on on behind the
scenes to calibrate readout so that it
is as q and d or quantum nominal
demolition as possible
and so this really what it means is that
uh when we're performing a mid-circuit
measurement we're measuring the state of
the qubit we see that it's the cubit was
in state one
following that we know the qubit will
continue to be in the state one with
that the readout pulse has not caused
that to decay and so you by doing this
we're sort of really limited in how many
photons we can put into the cavity if
you put too many then it will no longer
be q and d
and so we need to sort of
change there was changes in the design
as well as changes in the calibration
routine to ensure we do this
and so i encourage you to look at this
archive play paper where we in detail
describe the calibration routine that
we're doing uh this sort of repeated
measurement this repeated sequence
for optimizing and
tuning up q and d readout
but the idea really is that we're trying
to use as minimal photons as possible so
that we can
down the road be able to do feed for
more feed forward type operations
or dynamic circuits
so
for readout we have to figure out what
the frequency of our readout pulse
should be to match each individual
readout of a resonator of the qubit
we optimize the duration of that pulse
we don't want it to be too long or too
short we really are optimizing it so
that we get the best um
readout fidelities we uh optimize the
power of that pulse so that we're not
two q and d
and finally we actually calibrate an
angle for the pulse so that we can in
hardware on our fpgas
discriminate
do hardware discrimination so if you
look in kiskit there are a few different
discriminators that are enabled on
various back-ends
and so
if you look at those and look at the
tutorials around them you'll see that
there'll be slight variations in
performance or you can make those
decisions to optimize the with the
circuit measurement that you're doing
so
with that just want to wrap up here a
little bit
uh we today we you know we discussed
these
two
hardware gates that we calibrate the
single cubic gates the two cubic gates
and readout
and so
once we do that we have to monitor these
parameters and continuously update them
uh on a single qubit level we're
performing randomized benchmarking
to
extract an error per clicker or error
per gate of the small cubic gates we
also measure daily t1s and t2 so
coherence times as they will vary um
due to the
microwave environment that the qubit
sees over time
on the two qubit level we're
recalibrating
performing fine calibrations
of the two qubit gate itself
as well as
benchmarking its error which is then
reported to the front end
and finally
on the readout we're trying to optimize
readout fidelity
reset fidelity so how well we can cool
the qubit back to the ground state and
we're trying to make sure that the qubit
is so that the qubit has a low excited
state population the qubit is starting
in the zero state
when you perform your circuit as you
intended and so you can see here
just some examples a recent example from
one of our one of our systems uh
perth where we have taken this data
so that's what we're performing on the
back end this is what you're going to
see so if you log in from the front what
we call the front end and we look at the
devices available today you'll see that
there are many different devices but
each of them is going to have this
unique gate map with different qubit
frequencies different gate errors
different date durations etc and so
those are the sort of the parameters
that we have chose based on our
calibration routines our
best optimization practices that we know
today
uh so that we can sort of put that the
device can put its best foot forward
every day
so if you send a circuit in
um from kids get today those are the
parameters or those are those gate um
pulses that they're going to be
translated to that's exactly how we're
going to control them
if you
want to of course
define your own pulses if you want to
optimize your own pulses you can use
kiskit pulse to do that so now you're
doing sort of you're having access to
the level that we are at where we're
optimizing the amplitude the shape of
the pulse
the exact sequence of pulses is going to
construct a
c naught gate for example
and so you can do this and that sort of
really closely
um
mirrors how we're calibrating the
devices today
and with that you know i don't want to
get into too much detail but there's a
lot you can understand about measurement
about two cubic gates and even novel
gates like the cross-cross residence
gate they came out recently
um where you can apply
further pulses or you can define
different types of two cubic gate
operations
and so
that's sort of the first part of saying
this is how we do it
but you of course have the freedom to
try try it yourself and to try to find
out better ways for perhaps to
um
get these devices to perform
so in conclusion
uh today
i hope you
were able to get an overview of the
fundamental components in our quantum
harper the elements
that we use in our design team to put
together these large processors
uh how we calibrate one and two cubic
gates when we have one of these devices
cold and how we maintain it
how we're able to do readout of the
qubits and then sort of in a little give
it a little bit of insight into how all
the work
in research today
is gearing towards improving the
performance of these systems um not both
today and in the future
uh
so with that i will i guess give it back
to muyan
for a q a
thank you
all right thank you very much near this
is a really nice talk i've definitely
learned a lot um
in terms of hardware devices um in this
past hour
so um for the audience um
please uh please take the opportunity to
ask any questions that you have um in
terms of this uh for towards this talk
that we just had and um you can post
these questions uh we it was asked a
question but at the at the bottom of
this of the website here if you have any
other questions um during your time
viewing uh any any of our lectures for
this week you can try to post them in
the in the slack channel as well
so i see already here we have uh five
questions already so we can um get
through
what wanted each time um so the first
question is um
can you re-state why the z-gate is free
sure sure so um
[Music]
hearing a little bit of an echo
so the z gate is free
because of choices that we made in how
we control our classical control out
sorry i'm really hearing this big echo
okay i'll ignore it
um
okay thank you
uh the ziggy is free because how we
chose to control our control electronics
so
uh in our control electronics we are
keeping track of the phase of the pulse
that is emitted
so we can update that sort of on the fly
and so if we know a sequence we know
that a particular time we want to
perform a z rotation we know how much we
need to update our frame so that future
pulses take that into account
so it is uh
how we're controlling the qubits it's
not something intrinsic to the qubit
itself i guess you can say and so we
made this decision
to
uh
yeah based on the control that we have
i hope that makes sense
we have we have x gates we know what
pulse we know what phase to emit it at
we have y gates if there's a z gate then
future x gates will be
uh
emitted a slightly different phase
that's a very good answer
um to the next question is with regards
to the c not gate one of the challenges
listed is the zz crosstalk is that
crosstalk present only when the c9 gate
is carried out or um is it is the noise
always on all the timing dependent of
the application of the tnot gate
that's a really great question
so on our systems today we report a
static zzz between every coupled qubit
this is because that
interaction is always on uh in our
systems you might see we might say that
it is
that j is defined by
actually a hardware element between the
qubits a microwave resonator or a
capacitor so that is not something that
we're tuning on and off so that zz is
always there and when you're driving the
cross resonance interaction when you're
trying to drive that cx that zz can then
evolve into other unwanted terms for
example z y
i z z i etc and so that's why it's so
critical to take that into account
um
when we're trying to calibrate these
gates if you sort of just do it naively
it really
ruins the gate fidelity uh there are
ways uh to
turn it off for example but this would
require tunable elements in our designs
itself which are not on our hardware
available on the cloud today
so it is always there so
you can even see this just by looking at
two qubits you don't even need to drive
the cross resonance interaction
okay and the next question is uh what
factors are responsible for lower single
qubit gate fidelity on any of the ibm
machines
um
again really uh a valid question because
you'll see that the gate error for
example can change device to device cube
it to qubit
uh one thing that plays
a role
is the coherence of the qubit
so as we get to better and better
coherences we're sort of not limited by
that anymore we're able to reach lower
gate errors for the single cubic gates
secondly it also has to do with the
neighboring qubits so we do have that
static vz interaction which we have to
contend with so if we find that we have
a very large zz between two qubits then
you might see a degradation in the
single qubit operation where if i just
want to operate you know this qubit
these two qubits simultaneously there
might be a larger degradation as a
result of that
so i would say zz
and coherence are probably some of the
biggest problems
uh similarly
if there is any unwanted classical
crosstalk you might cause accidental
driving of neighboring qubits but on our
systems today we've really been working
hard to try to reduce that as much as
possible so i would say that these are
the primary primary two ones
and oh sorry one more thing is that you
can of course change the speed of the
single qubit gates
for consistency we use the same gate
speed for all
qubits on a given device and so
you might also want to look at that if
you're interested in comparing systems
all right moving on to the next question
how are optimizations of producing
faster single and two cubic gates
beneficial for the system when the
execution time is majorly the readout
pulse time
um
yeah i think that's
very valid so on our on some of the
systems today you might say that the
single qubit gate is 35 nanoseconds a
two qubit a c naught gate is 400
nanoseconds but then the
you know readout pulse is like two
microseconds or something like that
and so uh
in those cases on those systems with a
slow readout what we're expecting is
that you're gonna apply all your control
pulses first
uh where the coherence time really
matters quite a lot you want to apply
these coherent operations beforehand and
then the the readout pulse itself
uh it had to be slow in those designs
due to the reduced coupling between the
qubit and the readout on newer systems
that we have today we've tried to
further reduce that measurement pulse so
that is on the order of like 400
nanoseconds so that you can perform sort
of those circuits in situ in the
coherence time of the qubit
so
reducing the overall
single qubit and one qubit gate speeds
is very very important still because
we're still trying to compete with that
coherent style of the qubit
um and then when we're performing the
projective measurement at the end we
have a little bit more leeway uh in
doing that
as you think
it's a very adequate
being proposed
um the next question is uh if we
optimize our own pulses on kiskit
mark the performance of these pulses
sorry it broke up a little bit could you
repeat the question
oh sure so if we optimize our own pulses
on kiskit how can we benchmark the
performance of those
ah okay yeah so i believe
uh one of the other speakers this week
is going to be talking about randomized
benchmarking
and how to
otherwise verify the performance of our
gates so you can use the same methods to
sort of an extract an error per gate or
a proclifer depending on what you would
like to keep track of as a function of
the pulses that you're using and this is
exactly what we do on the back end we're
measuring this sort of a random sequence
of cliffords and to extract a decay rate
from that to fit to get a gate fidelity
and um we have one last question um
more um so the question is the virtual d
gate is supposed to change the phase of
the gate um
applied after them so if we change the
phase of these gates by hand which means
at the pulse level by adjusting the
pulse amplitude should we
the experiments one with and one without
the verb
give identical results
uh
[Music]
if you
i'm not sure i fully understand the
question
um could
if you change
so you're saying that you have a
sequence a pulse sequence you have an x
gate defined by some way and later in
the middle of the sequence you're
changing the definition of what that x
gate is
